Continuous Optimization for Control of Hybrid Systems with Hysteresis via Time-Freezing

This article regards numerical optimal control of a class of hybrid systems with hysteresis using solely techniques from nonlinear optimization, without any integer variables. Hysteresis is a rate independent memory effect which often results in severe nonsmoothness in the dynamics. These systems are not simply Piecewise Smooth Systems (PSS); they are a more complicated form of hybrid systems. We introduce a time-freezing reformulation which transforms these systems into a PSS. From the theoretical side, this reformulation opens the door to study systems with hysteresis via the rich tools developed for Filippov systems. From the practical side, it enables the use of the recently developed Finite Elements with Switch Detection [Nurkanovic et al., 2022], which makes high accuracy numerical optimal control of hybrid systems with hysteresis possible. We provide a time optimal control problem example and compare our approach to mixed-integer formulations from the literature.

==> new_references.txt <==
@book{Lunze2009,
  title={Handbook of hybrid systems control: theory, tools, applications},
  author={Lunze, Jan and Lamnabhi-Lagarrigue, Fran{\c{c}}oise},
  year={2009},
  publisher={Cambridge University Press}
}

@article{Ceragioli2011,
  title={Discontinuities and hysteresis in quantized average consensus},
  author={Ceragioli, Francesca and De Persis, Claudio and Frasca, Paolo},
  journal={Automatica},
  volume={47},
  number={9},
  pages={1916--1928},
  year={2011},
  publisher={Elsevier}
}

@article{Bagagiolo2019,
  title={Hybrid thermostatic approximations of junctions for some optimal control problems on networks},
  author={Bagagiolo, Fabio and Maggistro, Rosario},
  journal={SIAM Journal on Control and Optimization},
  volume={57},
  number={4},
  pages={2415--2442},
  year={2019},
  publisher={SIAM}
}

@article{Bonami2008,
  title={An algorithmic framework for convex mixed integer nonlinear programs},
  author={Bonami, Pierre and Biegler, Lorenz T and Conn, Andrew R and Cornu{\'e}jols, G{\'e}rard and Grossmann, Ignacio E and Laird, Carl D and Lee, Jon and Lodi, Andrea and Margot, Fran{\c{c}}ois and Sawaya, Nicolas and others},
  journal={Discrete optimization},
  volume={5},
  number={2},
  pages={186--204},
  year={2008},
  publisher={Elsevier}
}
